Artificial Intelligence in Gastrointestinal Bleeding Analysis for Video Capsule Endoscopy: Insights, Innovations, and Prospects (2008-2023)

The escalating global mortality and morbidity rates associated with gastrointestinal (GI) bleeding, compounded by the complexities and limitations of traditional endoscopic methods, underscore the urgent need for a critical review of current methodologies used for addressing this condition. With an estimated 300,000 annual deaths worldwide, the demand for innovative diagnostic and therapeutic strategies is paramount. The introduction of Video Capsule Endoscopy (VCE) has marked a significant advancement, offering a comprehensive, non-invasive visualization of the digestive tract that is pivotal for detecting bleeding sources unattainable by traditional methods. Despite its benefits, the efficacy of VCE is hindered by diagnostic challenges, including time-consuming analysis and susceptibility to human error. This backdrop sets the stage for exploring Machine Learning (ML) applications in automating GI bleeding detection within capsule endoscopy, aiming to enhance diagnostic accuracy, reduce manual labor, and improve patient outcomes. Through an exhaustive analysis of 113 papers published between 2008 and 2023, this review assesses the current state of ML methodologies in bleeding detection, highlighting their effectiveness, challenges, and prospective directions. It contributes an in-depth examination of AI techniques in VCE frame analysis, offering insights into open-source datasets, mathematical performance metrics, and technique categorization. The paper sets a foundation for future research to overcome existing challenges, advancing gastrointestinal diagnostics through interdisciplinary collaboration and innovation in ML applications.

==> readme.txt <==
# Readme.txt
# 
# @author Damien Simonnet <simonnet@ecole.ensicaen.fr>
#
# @version 1.0 (July 24, 2009)
# @version 1.1 (September 03, 2009)
# add optional command \secondauthoraddr
# @version 1.2 (September 11, 2009)
# enables to use \\ in the command \@authoraddr
#
# Template latex for ICDP 2009/2011/2013/2015 ICPRS 2016
#


# 1 - Content

Folder "template":
	icdp2009.sty: package template
	preamble.tex: latex file that you have to include in the preamble 

Folder "example":
	icdp2009.bib: list of all references
	example.txt: using sample of this template

# 2 - Compiling
The compiling order is the following: .tex -> .div -> .ps -> .pdf
	 

